Technology Developments in Touch-Based Accessible Graphics: A Systematic Review of Research 2010-2020

This paper presents a systematic literature review of 292 publications from 97 unique venues on touch-based graphics for people who are blind or have low vision, from 2010 to mid-2020. It is the first review of its kind on touch-based accessible graphics. It is timely because it allows us to assess the impact of new technologies such as commodity 3D printing and low-cost electronics on the production and presentation of accessible graphics. As expected our review shows an increase in publications from 2014 that we can attribute to these developments. It also reveals the need to: broaden application areas, especially to the workplace; broaden end-user participation throughout the full design process; and conduct more in situ evaluation. This work is linked to an online living resource to be shared with the wider community.

==> AltText.txt <==
Figure 1:
This image shows a screenshot of the main page of the Accessible Graphics repository website. In the main body of the page is a list of papers that are contained within the repository. One paper is expanded to show the key characteristics of the paper, as analysed in this systematic literature review. On the left of the page are filters that the user can use to view papers that meet characteristics of the users preference.

Figure 2:
This image presents a stacked line chart, showing the categories of display technology, and how the number of papers about each technology have changed over time. A number of key trends can be seen, including: the number of papers increasing each year overall; a significant jump in papers on 3D printing in 2014; an increase in the use of audio labels from 2016; and a decrease in the use of force feedback devices. Figures are given below in a list format.

Technology Type: 2010-11,	2012-13, 2014-15,	2016-17, 2018-19
Touch Screen:	9,	11,	11,	9,	13
Sonification:	7,	2,	3,	5,	1
Audio Labels:	14,	12,	13,	25,	31
Vibration:	9,	4,	6,	6,	6,
3D Model - Other:	4,	4,	4,	5,	6
Tactile Graphic:	14,	12,	32,	17,	26
3D Model - 3D printed:	6,	8,	30,	26,	28
Overlay:	4,	6,	4,	7,	4
Refreshable Tactile Display:	5,	5,	8,	6,	13
Force Feedback Device:	6,	6,	3,	3,	3
Low Vision Visuals:	1,	0,	2,	2,	7

Figure 3:
This image presents a stacked bar chart, showing the four main research contributions (interaction, presentation method, production method, and case study), and the proportion of papers relative to display technology. Main trends that can be seen include: significant proportion of papers with audio labels for interaction and presentation contributions; tactile graphics dominating papers on new production methods; and 3d printing being the primary technology in new case studies. Figures are given below in a list format.

Technology Type: Case study/application,	Production method,	Presentation method,	Interaction method
Touch Screen:	21,	9,	26,	23
Sonification:	8,	2,	8,	10
Audio Labels:	44,	22,	39,	40
Vibration:	10,	0,	17,	10
3D Model - Other:	12,	5,	7,	8
Tactile Graphic:	36,	43,	19,	16
3D Model - 3D printed:	55,	19,	15,	18
Overlay:	16,	5,	11,	15
Refreshable Tactile Display:	12,	10,	20,	6
Force Feedback Device:	7,	1,	10,	9
Low Vision Visuals:	7,	4,	6,	4

